SPIDeRS: Structured Polarization for Invisible Depth and Reflectance Sensing

Can we capture shape and reflectance in stealth? Such capability would be valuable for many application domains in vision, xR, robotics, and HCI. We introduce structured polarization for invisible depth and reflectance sensing (SPIDeRS), the first depth and reflectance sensing method using patterns of polarized light. The key idea is to modulate the angle of linear polarization (AoLP) of projected light at each pixel. The use of polarization makes it invisible and lets us recover not only depth but also directly surface normals and even reflectance. We implement SPIDeRS with a liquid crystal spatial light modulator (SLM) and a polarimetric camera. We derive a novel method for robustly extracting the projected structured polarization pattern from the polarimetric object appearance. We evaluate the effectiveness of SPIDeRS by applying it to a number of real-world objects. The results show that our method successfully reconstructs object shapes of various materials and is robust to diffuse reflection and ambient light. We also demonstrate relighting using recovered surface normals and reflectance. We believe SPIDeRS opens a new avenue of polarization use in visual sensing.

==> fig/depth/1110_dog/colorbar_range.txt <==
vmax: 300.0 [mm]
vmin: 260.0 [mm]


==> fig/depth/1110_dog/error_depth.txt <==
mean: 0.36185609412117153 [mm]
median: 0.2448286463264393 [mm]
RMSE: 0.583091359642778 [mm]

mean_PC: 0.8284513309849121 [mm]
median_PC: 0.6126988843596082 [mm]
RMSE_PC: 1.170707266768446 [mm]



==> fig/depth/1110_shell/colorbar_range.txt <==
vmax: 330.0 [mm]
vmin: 280.0 [mm]


==> fig/depth/1110_shell/error_depth.txt <==
mean: 0.4861445174524004 [mm]
median: 0.3107918093089024 [mm]
RMSE: 0.9478798098011219 [mm]

mean_PC: 1.181900524232047 [mm]
median_PC: 0.8206558679149101 [mm]
RMSE_PC: 1.7384329207620908 [mm]



==> fig/depth/stone_amb/colorbar_range.txt <==
vmax: 310.0 [mm]
vmin: 260.0 [mm]


==> fig/depth/stone_amb/error_depth.txt <==
mean: 0.38954923317092516 [mm]
median: 0.2669351072412951 [mm]
RMSE: 0.6604661212413713 [mm]

mean_PC: 0.8668099870141227 [mm]
median_PC: 0.6607381431418535 [mm]
RMSE_PC: 1.2168383846326984 [mm]



==> fig_rebuttal/continuous/error_depth.txt <==
mean: 0.4861445174524004 [mm]
median: 0.3107918093089024 [mm]
RMSE: 0.9478798098011219 [mm]

mean_PC: 1.181900524232047 [mm]
median_PC: 0.8206558679149101 [mm]
RMSE_PC: 1.7384329207620908 [mm]

mean_SL: 0.0 [mm]
median_SL: 0.0 [mm]
RMSE_SL: 0.0 [mm]

mean_GC: 2.339041574684498 [mm]
median_GC: 2.080860721106137 [mm]
RMSE_GC: 2.9778418422643536 [mm]



==> fig_rebuttal/metallic/colorbar_range.txt <==
vmax: 320.0 [mm]
vmin: 270.0 [mm]


==> fig_rebuttal/metallic/error_depth.txt <==
mean: 0.4464493129483229 [mm]
median: 0.284526240010019 [mm]
RMSE: 0.9330268479578505 [mm]

mean_SL: 0.0 [mm]
median_SL: 0.0 [mm]
RMSE_SL: 0.0 [mm]



==> fig_rebuttal/normal/error_normal.txt <==
mean final: 10.913148752974505 [deg]
median final: 9.321991122268308 [deg]
RMSE final: 13.004792417149057 [deg]
5 percentage: 17.467634033732217 [%]
7.5 percentage: 36.58230472062564 [%]
11.25 percentage: 61.752567605766515 [%]
22.5 percentage: 93.43936681428437 [%]
30 percentage: 97.80156411947611 [%]

mean: 10.883336287937695 [deg]
median: 9.63987223876322 [deg]
RMSE: 12.529262257131371 [deg]
5 percentage: 14.098935268067464 [%]
7.5 percentage: 32.265334966550455 [%]
11.25 percentage: 61.20644492603411 [%]
22.5 percentage: 94.70649203806653 [%]
30 percentage: 98.72307547347593 [%]

mean_SL: 10.870540415479617 [deg]
median_SL: 9.620743289352234 [deg]
RMSE_SL: 12.523223087507098 [deg]
5 percentage: 14.136247997738622 [%]
7.5 percentage: 32.212192593988505 [%]
11.25 percentage: 61.46876472251013 [%]
22.5 percentage: 94.71666823706775 [%]
30 percentage: 98.70875341562235 [%]



==> fig_supp/clayfig/colorbar_range.txt <==
vmax: 490.0 [mm]
vmin: 450.0 [mm]


==> fig_supp/clayfig/error_depth.txt <==
mean: 0.3760572447549193 [mm]
median: 0.2842462058822992 [mm]
RMSE: 0.5331000170589486 [mm]



==> fig_supp/lemon1125/colorbar_range.txt <==
vmax: 490.0 [mm]
vmin: 440.0 [mm]


==> fig_supp/lemon1125/error_depth.txt <==
mean: 0.6847513475058458 [mm]
median: 0.4951468100476142 [mm]
RMSE: 1.153957038288186 [mm]



==> fig_supp/plaster/colorbar_range.txt <==
vmax: 480.0 [mm]
vmin: 430.0 [mm]


==> fig_supp/plaster/error_depth.txt <==
mean: 0.7299732739406102 [mm]
median: 0.5295127592722382 [mm]
RMSE: 1.0887229872107353 [mm]


